Modelling of IP Geolocation by use of Latency Measurements

IP Geolocation is a key enabler for many areas of application like Content Delivery Networks, targeted advertisement and law enforcement. Therefore, an increased accuracy is needed to improve service quality. Although IP Geolocation is an ongoing field of research for over one decade, it is still a challenging task, whereas good results are only achieved by the use of active latency measurements. This paper presents an novel approach to find optimized Landmarks positions which are used for active probing and introduce an improved location estimation. Since a reasonable Landmark selection is important for a highly accurate localization service, the goal is to find Landmarks close to the target with respect to the infrastructure and hop count. Current techniques provide less information about solving this problem as well as are using imprecise models. We demonstrate the usability of our approach in a real-world environment. The combination of an optimized Landmark selection and advanced modulation results in an improved accuracy of IP Geolocation.

==> picture/ZeitDistanzFunktion.txt <==
> p1
      p1 
3320.409 
> p2
       p2 
-9338.303 
> p3
      p3 
17.43268 
> p4
       p4 
0.5399486 



Distance ~ p1*log(p4*RTT +p3) + p2





Latenz - HopAnzahl/10
